A Posteriori Error Estimates for $hp$-FE Discretizations in Elastoplasticity

In this paper, a reliable a posteriori error estimator for a model problem of elastoplasticity with linear kinematic hardening is derived, which satisfies some (local) efficiency estimates. It is applicable to any discretization that is conforming with respect to the displacement field and the plastic strain. Furthermore, the paper presents $hp$-finite element discretizations relying on a variational inequality as well as on a mixed variational formulation and discusses their equivalence by using biorthogonal basis functions. Numerical experiments demonstrate the applicability of the theoretical findings and underline the potential of $h$- and $hp$-adaptive finite element discretizations for problems of elastoplasticity.

==> logos/a1.txt <==
28 12 8 1.3761477702222618e-02 7.3576778777796762e-03 4.4897898538990395e+00 1.9565260715372389e+01 1.3438912021900492e+01 1.3680084338205450e+01 3.8794797367299734e+00 0.0000000000000000e+00   1 
66 26 20 1.0446473825549630e-02 5.2134836958241488e-03 3.2290802063155177e+00 1.7882934178533493e+01 1.3587153875859997e+01 1.0945517584089204e+01 3.9222734738743177e+00 1.3170890159656257e-09   7 
100 36 32 9.3977368842491100e-03 4.4816067589603780e-03 3.0068618409471113e+00 1.5844982303780277e+01 1.1833509242251507e+01 9.9680587280132258e+00 3.4160398732359161e+00 1.0412502929103574e-09   7 
206 70 68 6.8834953985933483e-03 3.2349275870439962e-03 2.7324121267951007e+00 1.4611658237739265e+01 1.0692940324353064e+01 9.4674883651703894e+00 3.0867859873469223e+00 0.0000000000000000e+00   8 
354 122 116 4.9456996703877414e-03 2.4986910876431002e-03 2.0715722981504112e+00 1.2696866825461047e+01 9.3933510513287537e+00 8.1007692769803867e+00 2.7116268790386546e+00 9.8781676197977185e-10   8 
630 206 212 3.4585615246745596e-03 1.7068402650323702e-03 1.9011340916887625e+00 1.0691470706617833e+01 7.8830679288975967e+00 6.8546497042435055e+00 2.2756456953945667e+00 0.0000000000000000e+00   8 
1078 354 362 2.4816992528270978e-03 1.3465177713425903e-03 1.2958332013814595e+00 8.6414367720969469e+00 6.4281040611803366e+00 5.4690520976069736e+00 1.8556338050506971e+00 0.0000000000000000e+00   9 
1784 580 602 1.8858198715372774e-03 1.0166565205911209e-03 1.0217604484382041e+00 6.7881125824768009e+00 5.0003598169136421e+00 4.3578940948840019e+00 1.4434795431700396e+00 0.0000000000000000e+00   9 
3242 1054 1094 1.2892382587835244e-03 7.1498616980826199e-04 8.2331436662516189e-01 5.3470317978058342e+00 3.9389339257110803e+00 3.4325814197242055e+00 1.1370722811647209e+00 0.0000000000000000e+00   9 
5354 1762 1796 1.0008487378521059e-03 5.6686297532849473e-04 6.0022007778682740e-01 4.1521781765632602e+00 3.0556393939416249e+00 2.6693770487955173e+00 8.8208711331931089e-01 0.0000000000000000e+00   9 
8950 2946 3002 7.4193357049292142e-04 4.2352111342039314e-04 4.7246824018820976e-01 3.2428566602343638e+00 2.3736284691902849e+00 2.1005946459506522e+00 6.8520751782158507e-01 0.0000000000000000e+00   9 
15608 5140 5234 5.4003331842213456e-04 3.2364910450787817e-04 3.5117544644219545e-01 2.5261731594100549e+00 1.8622850709556913e+00 1.6200112156074613e+00 5.3759539351204466e-01 2.6639346672389871e-10   9 
24804 8192 8306 4.3806226447863617e-04 2.5668165688610658e-04 2.7398442193173306e-01 1.9682013444891349e+00 1.4389299637727304e+00 1.2770097122127146e+00 4.1538330096460174e-01 0.0000000000000000e+00   9 
41742 13766 13988 3.2817907677122057e-04 1.9205342747942059e-04 2.1775799802626108e-01 1.5440797771968244e+00 1.1304557333589955e+00 9.9987899909953315e-01 3.2633446098088614e-01 7.8205968124584677e-11   9 
69536 23008 23264 2.5326159458054546e-04 1.5357199489922450e-04 1.6417311645238405e-01 1.2090536035637540e+00 8.8590457110356358e-01 7.8203674131279088e-01 2.5573862130148106e-01 0.0000000000000000e+00   9 
108788 36028 36380 2.0483202246261440e-04 1.2066888663822201e-04 1.3167045267204169e-01 9.4709827308000949e-01 6.8896146832865246e-01 6.1868536049656520e-01 1.9888604460041365e-01 0.0000000000000000e+00   9 
183542 60790 61376 1.5456669946747349e-04 9.1787535838767909e-05 1.0476081028234209e-01 7.4440540278078315e-01 5.4297466228403790e-01 4.8450950745733379e-01 1.5674328371641766e-01 2.3642008194668219e-10   9 
298404 99080 99662 1.2061178829846733e-04 7.3627155774916476e-05 7.8307313786932592e-02 5.8482239736230990e-01 4.2741533297968864e-01 3.7961785260743758e-01 1.2338417877579841e-01 0.0000000000000000e+00   9 
463620 154004 154808 9.8290122529675082e-05 5.7983717045521561e-05 6.3988171725114076e-02 4.5987674568905629e-01 3.3361332505625635e-01 3.0151940183434472e-01 9.6305871513238023e-02 4.0887412383916817e-11   9 
783512 260320 261596 7.4021928195589659e-05 4.4362390064611179e-05 5.0699092496145334e-02 3.6226448778553683e-01 2.6377763327020715e-01 2.3634445056403633e-01 7.6146043787378201e-02 0.0000000000000000e+00   9 
1252010 416482 417764 5.8719328868074413e-05 3.5846630031898290e-05 3.7964038193055216e-02 2.8538712195771698e-01 2.0821803888535956e-01 1.8568296013798624e-01 6.0107370400299120e-02 1.5143376059555390e-10   9 
1943400 646556 648422 4.7723647053115796e-05 2.8157593925124689e-05 3.1372287338165411e-02 2.2494391737982564e-01 1.6299134971735754e-01 1.4771505523565312e-01 4.7051549817448399e-02 0.0000000000000000e+00   9 
3282836 1092364 1095236 3.5963422993491492e-05 2.1689551865539315e-05 2.4714325726132538e-02 1.7749796170743415e-01 1.2919307114022291e-01 1.1586100570840981e-01 3.7294827200121075e-02 0.0000000000000000e+00   9 
5186638 1727082 1729778 2.8759339847556913e-05 1.7529291460917780e-05 1.8627293395371908e-02 1.4005842559734871e-01 1.0205519283245702e-01 9.1286152645032884e-02 2.9460796527009125e-02 7.7282617350748887e-11   9 
8060602 2684298 2688152 2.3381174955440860e-05 1.3791464150683782e-05 1.5425927250011242e-02 1.1055974864211367e-01 8.0070953467507908e-02 7.2648610664704946e-02 2.3114493269367861e-02 0.0000000000000000e+00   10 


==> logos/a2.txt <==
104 40 32 7.2515050429054926e-03 3.4905040173460532e-03 2.7879675948523679e+00 1.3936668669117996e+01 1.1215364791184067e+01 8.0207096665557653e+00 1.9624786086926207e+00 5.1305004501191054e-01   7 
252 92 80 4.5731617171951731e-03 2.1525189643502238e-03 1.8341016598839175e+00 9.6457584539135546e+00 7.8999762806632265e+00 5.3042354213921286e+00 1.5386505387678100e+00 3.5870883764109268e-01   8 
392 136 128 2.0545160609052246e-03 1.2249403270764194e-03 1.6364756888412091e+00 6.8589372533306436e+00 5.6665044525610524e+00 3.5978444232101081e+00 1.3691385237144886e+00 3.4164710373353785e-01   8 
692 244 224 1.5691481890967814e-03 9.7046470488038094e-04 9.6330110296879434e-01 4.5079304574198806e+00 3.6520010686438757e+00 2.4455499241442875e+00 9.6206940302282895e-01 2.7934429624205653e-01   8 
1040 352 344 1.2006895480996007e-03 7.6080428631477106e-04 8.3961623824254550e-01 3.3955233343146305e+00 2.7695016005493240e+00 1.7990333406929837e+00 7.4249486440969681e-01 2.6761915818966991e-01   9 
1604 532 536 8.4349599638807815e-04 5.3710756268264407e-04 5.1998140320747110e-01 2.3776622550710318e+00 1.9464543036995454e+00 1.2373343341030170e+00 5.5112422895721624e-01 1.7279835851401901e-01   9 
2100 692 704 5.1980461585293821e-04 3.6080668439184341e-04 4.4798750128044862e-01 1.7240797672355659e+00 1.4268445723056298e+00 8.7221711291031412e-01 3.8534834052085026e-01 1.6525608816993784e-01   9 
3112 1032 1040 3.8584016784897591e-04 2.7017197832758424e-04 3.0591603026929953e-01 1.1666264104525146e+00 9.7803532734881993e-01 5.6707126309233613e-01 2.5282353168183891e-01 1.3774804690372419e-01   9 
4272 1424 1424 2.5912458439388702e-04 1.8657312878761590e-04 2.1346222819055394e-01 8.0872543185940293e-01 6.7666330980670597e-01 3.9460538024522557e-01 1.7618136909937673e-01 9.7006743896503350e-02   9 
6044 1996 2024 1.8622650013735653e-04 1.3867172101676931e-04 1.6269230896170933e-01 5.6870903876370860e-01 4.8178000235390583e-01 2.5872633184561156e-01 1.3477160011786771e-01 7.8837181042931512e-02   9 
9136 2976 3080 1.4338448323358518e-04 1.0483225308022688e-04 1.2471015880800491e-01 4.0431266624901413e-01 3.4457971118738651e-01 1.7736953795538885e-01 9.7856002377216131e-02 6.0809575986403290e-02   9 
13220 4372 4424 9.7936381925119560e-05 7.0410071662011637e-05 8.3690867447908282e-02 2.7301552665686263e-01 2.3577867069636418e-01 1.1597270802671300e-01 6.5188032400871967e-02 3.5309314139942483e-02   9 
18188 5980 6104 6.7203117564913994e-05 5.2147825012231431e-05 6.5948507545460500e-02 1.9344045026587325e-01 1.6960906775141260e-01 7.6803882916579705e-02 4.6190083755374756e-02 2.4892000063641038e-02   9 
25528 8376 8576 4.8606933956513420e-05 3.9969820178294472e-05 5.1741892854513631e-02 1.3663530200374910e-01 1.2069664825839821e-01 5.0993744224081664e-02 3.4831162185252701e-02 1.6969179228170806e-02   9 
37796 12340 12728 3.3752988847058217e-05 2.7296592041982436e-05 3.6719335973222744e-02 9.8262880343730583e-02 8.7294009413572710e-02 3.5002650019201435e-02 2.5814136821666514e-02 1.1991430512452023e-02   9 
53452 17532 17960 2.3229939415309625e-05 1.8869053892860970e-05 2.5893554505307385e-02 6.9559115251307813e-02 6.2084425639066881e-02 2.4370896684002840e-02 1.7418722093295855e-02 9.3081750663639388e-03   9 
73724 24076 24824 1.7350380200031758e-05 1.5175800766482224e-05 2.2332602204107082e-02 4.9060160239091474e-02 4.3887506416936901e-02 1.6302285480005858e-02 1.2279536125481967e-02 8.0146480808596082e-03   10 
102740 33556 34592 1.2387123377435362e-05 1.2066670877681364e-05 1.8858422805757735e-02 3.4664608513198795e-02 3.1288317284971993e-02 1.0637161919286809e-02 9.1921165615073928e-03 5.0032053996207455e-03   9 
151896 49592 51152 8.2753361966665597e-06 7.0124539543003425e-06 9.9429181496216885e-03 2.4975367138105546e-02 2.2453789868176924e-02 7.0395309798794150e-03 6.8013088699877145e-03 4.8768314997816448e-03   9 
209096 68536 70280 5.9468307078187040e-06 4.8137417063615353e-06 6.6426328800819542e-03 1.7896743304330141e-02 1.6264147466327612e-02 5.2361017791302516e-03 4.6904937581198425e-03 2.5206020229823437e-03   9 
281652 92324 94664 4.2444531388743360e-06 3.4259894454526464e-06 4.6201271286143760e-03 1.2714776091336737e-02 1.1633049256610333e-02 3.4468785183403424e-03 3.3328438223208202e-03 1.8299936016084655e-03   9 
394156 129036 132560 2.9781414493546707e-06 2.3872150657572624e-06 3.1386994694278456e-03 9.0715359193991232e-03 8.3271228681916273e-03 2.2970373067084946e-03 2.4676504420621478e-03 1.2594084255587055e-03   10 
562436 184132 189152 2.0812703909396050e-06 1.7747009325900323e-06 2.5412933434368428e-03 6.4929098081711479e-03 5.9766073139772202e-03 1.4805281912170962e-03 1.8250989807087992e-03 9.5660481766833506e-04   10 
786864 258464 264200 1.4721119743368655e-06 1.1853966738229385e-06 1.6682512430130139e-03 4.6634213648311914e-03 4.3008085362645689e-03 1.0725768719931021e-03 1.2584892572721747e-03 7.1855995112027012e-04   10 
1060608 348272 356168 1.0791533184327316e-06 8.3699801346998490e-07 1.1118483969645330e-03 3.3572542683707419e-03 3.1092589265126281e-03 7.2683259886534627e-04 8.9988473183665334e-04 5.1535132970531019e-04   10 
1442604 473756 484424 7.7294232325092276e-07 5.8920925646605692e-07 7.3213070759284163e-04 2.4125999632424902e-03 2.2388165642450806e-03 4.8102057337286137e-04 6.6436462243581542e-04 3.6820894984676409e-04   10 
2050524 673724 688400 5.3616970977211603e-07 4.1397166845257405e-07 5.3557496961552484e-04 1.7385469032746212e-03 1.6136756592115228e-03 3.1619048007904064e-04 4.9088294225318411e-04 2.7866416896740081e-04   10 
2909132 956956 976088 3.8244737634599522e-07 2.8610262395916728e-07 3.8174267828545945e-04 1.2538836523302498e-03 1.1679931089161779e-03 2.2410537739876228e-04 3.5070085089850667e-04 1.8655295255071630e-04   10 
3864368 1272880 1295744 2.8195764571728899e-07 2.0483599751390350e-07 2.5342957245691662e-04 9.0472301938107494e-04 8.4618649595239750e-04 1.5504109518278098e-04 2.4621355630407351e-04 1.3354137696772726e-04   11 
5228432 1722496 1752968 2.0556618769275420e-07 1.5053870555054676e-07 1.8055130134987492e-04 6.5390152336247090e-04 6.1075256592652916e-04 1.0514965376264713e-04 1.7951540530296639e-04 1.0623688174277335e-04   10 
7305124 2405028 2450048 1.4490198329692213e-07 1.0758064445809295e-07 1.3109251669341605e-04 4.7321243842088492e-04 4.4225859042276722e-04 6.7509188378977477e-05 1.3410061856805825e-04 7.6137275086403424e-05   10 


==> logos/a3.txt <==
228 84 72 5.1889531001706249e-03 2.5264876756134376e-03 2.0871843562370049e+00 1.0143835773325916e+01 8.6882867714545391e+00 5.0941334717746960e+00 1.1718310701662509e+00 2.9613052512760080e-01   8 
558 198 180 1.3388999316318701e-03 8.6079120510072879e-04 8.5387230980473394e-01 4.2126214863795894e+00 3.6335871457400577e+00 1.9838940987423608e+00 7.4936359036260713e-01 2.1410898214157534e-01   8 
1038 354 342 7.4400498696569292e-04 4.7490679343523509e-04 6.1604482691548101e-01 2.6734380188391635e+00 2.2501150177150966e+00 1.3922706683014656e+00 3.2863167976300134e-01 1.9451697322136138e-01   8 
1362 462 450 5.6821826994206924e-04 3.6377606132196834e-04 5.2608671049985778e-01 2.2207008187057480e+00 1.9261325030117780e+00 1.0555835733896117e+00 2.8365919535317680e-01 1.6372686866721026e-01   8 
1854 630 612 4.7597566530913554e-04 3.2319103643804422e-04 3.4135161301963607e-01 1.4456336812175883e+00 1.2076044748452903e+00 7.4375309917145438e-01 2.3370484550915155e-01 1.5414780330172101e-01   9 
2322 774 774 3.8924169807333153e-04 2.8010686577129392e-04 3.0184434220212730e-01 1.1429853644696530e+00 9.6458433745890748e-01 5.6024793579158927e-01 2.0096968653523398e-01 1.4739754019650100e-01   9 
2952 972 990 3.1930514254046108e-04 2.3901782593843240e-04 2.6136237099918341e-01 8.7777995626568206e-01 7.4732854278737326e-01 4.1147989246104966e-01 1.5105208383521582e-01 1.4094419756189319e-01   9 
3750 1230 1260 2.4558209139398466e-04 1.9653553649481072e-04 2.5186848728667471e-01 6.2714762566696103e-01 5.2121243856067068e-01 3.0980261762331279e-01 7.7212990109721158e-02 1.4040025121560623e-01   9 
4560 1500 1530 1.5448532030019820e-04 1.2929620086990398e-04 1.7512462917135185e-01 4.4540553577084763e-01 3.6880891452155784e-01 2.2006387595413168e-01 6.4153178260632729e-02 9.9107699417603765e-02   9 
5682 1866 1908 1.2744953336088575e-04 1.0824118376791524e-04 1.3792108712596163e-01 3.0987741483944192e-01 2.5245911637281482e-01 1.5048278907299251e-01 5.4999976449183439e-02 8.1353178003293988e-02   9 
7740 2520 2610 9.8713738195397633e-05 7.9362025255117364e-05 9.3288953240387759e-02 2.1715118935544209e-01 1.7758653572739255e-01 1.0702233239794894e-01 4.4474747603787924e-02 4.6753380204097347e-02   9 
10644 3480 3582 6.7636284082286938e-05 5.8180872784106477e-05 7.5410211908131727e-02 1.5053050155324113e-01 1.2303281098414792e-01 7.4273120987507366e-02 2.7098130528508135e-02 3.5658857803416565e-02   9 
14040 4608 4716 4.4870657875650057e-05 4.4068981872024264e-05 6.3526972200377618e-02 1.0656413128245608e-01 8.9105138891123453e-02 5.0567968364931784e-02 1.9003028965156391e-02 2.2314877655295835e-02   9 
18162 5922 6120 3.3622982167392268e-05 3.2628130728060423e-05 4.6689330939935686e-02 7.5746955876920555e-02 6.2233858122119255e-02 3.7921625766468063e-02 1.3706773465519502e-02 1.5447423353069503e-02   9 
25008 8124 8442 2.8047188253544834e-05 2.8200144891416506e-05 4.1515558916240584e-02 5.1782510478227212e-02 4.2669518101099570e-02 2.5743494082143801e-02 9.5165918028397838e-03 1.0365693867194681e-02   9 
35154 11358 11898 2.2337768693629338e-05 2.2214635505972602e-05 3.2186667842834908e-02 3.6112925763792360e-02 2.9645398910730092e-02 1.7684309370186807e-02 6.6740253278447150e-03 8.2472006564452503e-03   9 
46608 15036 15786 1.9803889649097263e-05 2.0445640805794822e-05 3.0102969034130605e-02 2.5050778983768347e-02 2.0341881056696643e-02 1.2256655693600163e-02 4.6772888437876647e-03 6.4534303319346556e-03   9 
60540 19572 20484 8.4307242509900461e-06 1.1034282955790119e-05 1.8248843196810353e-02 1.7256827851284726e-02 1.4010306030317008e-02 8.4621714548466457e-03 3.2411023161252684e-03 4.4041278899374829e-03   9 
81042 26142 27450 5.5117470664660413e-06 6.1237398547919126e-06 9.5216487489259687e-03 1.2606114768900062e-02 9.9908443604894929e-03 5.9895623290507176e-03 2.3538664611924397e-03 4.2049511674269770e-03   9 
104454 33678 35388 3.9420554048160768e-06 4.0059518535681719e-06 6.0512619596960046e-03 9.3658757714410647e-03 7.5352539789906806e-03 4.6441686304313674e-03 1.6727635850582415e-03 2.5638128166448090e-03   9 
131142 42330 44406 2.7017820748412982e-06 2.6910307247839754e-06 4.0034010972776497e-03 6.7041461787868094e-03 5.3507640193510746e-03 3.4016561812624962e-03 1.1904526606839126e-03 1.8238580215874690e-03   9 
177168 57036 60066 1.8562711837233290e-06 1.9895033485398908e-06 3.0875478270453015e-03 4.5878965271588905e-03 3.6427768683594793e-03 2.2983099318370274e-03 8.2826699892719143e-04 1.3456286512144194e-03   10 
233292 75036 79128 1.3828760160310344e-06 1.5758038443385254e-06 2.5071391578082324e-03 3.2100392010996925e-03 2.5402901493102202e-03 1.5964304996798136e-03 6.0821354366052060e-04 9.6579686006642671e-04   9 
303702 97818 102942 1.0039245188358583e-06 1.1284205277733338e-06 1.7885217819759833e-03 2.3025278184425637e-03 1.8039722774713669e-03 1.1432339262518842e-03 4.2866531143254870e-04 7.4604330803096244e-04   9 
396210 127362 134424 6.0293017967657209e-07 6.2107638120000867e-07 9.3563884859941039e-04 1.6087135916800117e-03 1.2510733117364089e-03 7.9569038726096900e-04 3.0073185168198361e-04 5.4700287907954320e-04   9 
515718 165762 174978 4.2344196099661489e-07 4.0708817649320910e-07 5.7953557343735256e-04 1.1173918259885748e-03 8.6271516420795920e-04 5.5762067578073106e-04 2.1219106701471201e-04 3.8512487747835135e-04   9 
670086 215694 227196 2.8088413784518227e-07 2.8416657236232537e-07 4.2322260863437381e-04 7.7288839003791581e-04 5.8842737755233226e-04 3.7783050979515358e-04 1.4109620581823128e-04 2.9739813613054004e-04   10 
874164 281100 296532 2.0349438021431970e-07 2.0682369216100563e-07 3.1096508842520999e-04 5.4276358729659897e-04 4.1150801583805796e-04 2.6893178473466855e-04 9.8507539025001741e-05 2.0790724977922623e-04   10 
1130562 363186 383688 1.3338052841822829e-07 1.2719589745803690e-07 1.8222177054507652e-04 3.8337736667733174e-04 2.8738621711396845e-04 1.9078300747733541e-04 7.1100787926346070e-05 1.5143939219213636e-04   10 
1491468 479688 505890 9.1290532889989485e-08 9.3577382532655571e-08 1.4014503783215399e-04 2.6853974319371521e-04 1.9752854549606708e-04 1.2971478021758687e-04 4.8846329352194314e-05 1.1783114737061150e-04   10 
1950384 626268 662058 6.6238748672623041e-08 6.6382775255070695e-08 9.7413296639158655e-05 1.9127400544770418e-04 1.3967620394131038e-04 9.3034039067015970e-05 3.5453974724927461e-05 8.4640335914000679e-05   10 
2464896 792156 836370 4.4345858225097265e-08 4.2590044719542578e-08 6.0200600716428355e-05 1.3562180866101220e-04 9.6863872755648957e-05 6.4903571253423131e-05 2.4455415004706272e-05 6.4808365623282484e-05   10 
3229716 1038036 1095840 3.1545279910929640e-08 3.1457111666990338e-08 4.6317084419091384e-05 9.6584734990078452e-05 6.7872295089105783e-05 4.5473129844231609e-05 1.6728429423105348e-05 4.8726960747073878e-05   10 
4131582 1326246 1402668 2.3032213864583505e-08 2.0439044114957121e-08 2.7042293476434347e-05 6.9889588022353257e-05 4.8464157428762425e-05 3.2940792920046563e-05 1.2288972895405614e-05 3.6050870525258726e-05   10 
5299542 1701270 1799136 1.5703937472649731e-08 1.4478661592407289e-08 2.0018309660061391e-05 5.0547014808416872e-05 3.4205364091477205e-05 2.3371961256999983e-05 8.5911745241850271e-06 2.7657493030064789e-05   10 
6886704 2209404 2338650 1.1793625664502902e-08 1.0744383177601208e-08 1.4462233823957436e-05 3.6769933633215362e-05 2.4460525956362321e-05 1.6667515372913062e-05 6.3968560169651130e-06 2.0856290507209351e-05   10 


==> logos/h1.txt <==
28 12 8 1.3761341890803813e-02 7.3576308309433978e-03 4.4897965649496872e+00 1.9565260715372389e+01 1.3438912021900492e+01 1.3680084338205450e+01 3.8794797367299734e+00 0.0000000000000000e+00   1 
104 40 32 9.3980668028616349e-03 4.7221477369400709e-03 3.1853727486901149e+00 1.7999953774367551e+01 1.3510925897206064e+01 1.1235707546163960e+01 3.9002683518765040e+00 9.2401797105487049e-10   8 
400 144 128 6.1146784128256765e-03 2.9338215203983634e-03 1.9605859235389214e+00 1.3603759197207289e+01 1.0154862199805258e+01 8.5643214835628072e+00 2.9314562123205601e+00 0.0000000000000000e+00   8 
1568 544 512 3.0415009853986554e-03 1.5270580232302992e-03 1.1710324527990987e+00 9.1987309249651616e+00 6.9095931729606805e+00 5.7354714711259920e+00 1.9946277391998246e+00 4.7105921009568890e-10   8 
6208 2112 2048 1.4183545481365276e-03 7.5475063834912291e-04 6.0060569537316810e-01 5.3631517091983056e+00 4.0395767836536072e+00 3.3294695196468451e+00 1.1661253717272861e+00 0.0000000000000000e+00   9 
24704 8320 8192 6.8871431624423587e-04 3.8176387703081318e-04 3.0203821180321683e-01 2.8682296667705005e+00 2.1572224640027944e+00 1.7847498234237034e+00 6.2273648514696045e-01 0.0000000000000000e+00   9 
98560 33024 32768 3.5439276234356678e-04 2.0025814022857824e-04 1.5490513664204303e-01 1.4914901374766423e+00 1.1191710060903899e+00 9.3146145612362063e-01 3.2307684081775528e-01 0.0000000000000000e+00   9 
393728 131584 131072 1.8906560322350609e-04 1.0885200120529904e-04 8.0133676134500439e-02 7.7682698602926537e-01 5.8210035719327113e-01 4.8619194243810043e-01 1.6803789896045632e-01 0.0000000000000000e+00   9 
1573888 525312 524288 1.0221456698750468e-04 6.0838277373980402e-05 4.0618866269592019e-02 4.1148657043333631e-01 3.0826676642116674e-01 2.5763106391488055e-01 8.8988950287738081e-02 7.0890478063000639e-11   10 
6293504 2099200 2097152 5.3710745082121074e-05 3.3604462232738995e-05 2.0484066260043347e-02 2.2380255400940946e-01 1.6783147144807911e-01 1.3990316938989736e-01 4.8448772609519700e-02 0.0000000000000000e+00   10 


==> logos/h2.txt <==
104 40 32 7.2514243465559691e-03 3.4904782750777522e-03 2.7879623804506939e+00 1.3936668669117996e+01 1.1215364791184067e+01 8.0207096665557653e+00 1.9624786086926207e+00 5.1305004501191054e-01   7 
400 144 128 4.3997274710393768e-03 2.0218428742881538e-03 1.5129309208424264e+00 8.8065904093639098e+00 7.1655003465705871e+00 4.9398339952758610e+00 1.3023338887808860e+00 3.3705483655775476e-01   8 
1568 544 512 1.2384773622090570e-03 7.3685919350067249e-04 7.0242410215999351e-01 3.6915275376191818e+00 3.0107780518047211e+00 1.9834161556085526e+00 7.7864813042289072e-01 1.4952767781127632e-01   8 
6208 2112 2048 4.1895429129463785e-04 2.6984901030905017e-04 2.6611292251386376e-01 1.3533321154541926e+00 1.1155131516264098e+00 7.0691543911335697e-01 2.8211161900717635e-01 8.8441051738175805e-02   9 
24704 8320 8192 2.1889983375719690e-04 1.3568804998085964e-04 1.0513738398792792e-01 6.0684442119458337e-01 4.8529844227628988e-01 3.4580702053333712e-01 1.0634741628550499e-01 4.3050029714841974e-02   9 
98560 33024 32768 1.3623075413608685e-04 8.2072823091188776e-05 5.1045866237822292e-02 3.5642631102865185e-01 2.7890438665282491e-01 2.1419900310357545e-01 5.6495394460859584e-02 1.3383414117902608e-02   9 
393728 131584 131072 8.7136936924339829e-05 5.3055361979838071e-05 2.5625721110630613e-02 2.2514632585961145e-01 1.7526366277444386e-01 1.3673025350677698e-01 3.5283438371242537e-02 5.7821545849043024e-03   9 
1573888 525312 524288 5.4685488130986256e-05 3.4289386288976192e-05 1.1636446972725031e-02 1.4469474859214138e-01 1.1258544798863204e-01 8.7872789298214043e-02 2.2819647103514463e-02 4.3270981459695764e-03   9 
6293504 2099200 2097152 3.1947183160187644e-05 2.1199639809471691e-05 5.0163070658475160e-03 9.3531995993960310e-02 7.2898099131445876e-02 5.6674237727812896e-02 1.4854360950111932e-02 1.2166167725498856e-03   10 
25169920 8392704 8388608 1.4745734340830550e-05 1.1148569406206245e-05 1.9584367200492867e-03 6.0687820603460584e-02 4.7386791973387382e-02 3.6650458393535111e-02 9.6857762615709473e-03 6.5814422678127100e-04   10 


==> logos/h3.txt <==
228 84 72 5.1888910941235589e-03 2.5264668922023318e-03 2.0871764963553838e+00 1.0143835773325916e+01 8.6882867714545391e+00 5.0941334717746960e+00 1.1718310701662509e+00 2.9613052512760080e-01   8 
888 312 288 1.2045966363487012e-03 7.6808627763575777e-04 7.4351730211245248e-01 3.8320894685376752e+00 3.3728093846676512e+00 1.6622985763221170e+00 7.2176978861172325e-01 1.5772877029899093e-01   8 
3504 1200 1152 4.1193527758383791e-04 2.6417545614176857e-04 2.7572545934646825e-01 1.3117708460127835e+00 1.0832832011527902e+00 7.0372388374545058e-01 2.0607809498812843e-01 9.7697352889117392e-02   9 
13920 4704 4608 2.2580414950546616e-04 1.4111620279757959e-04 1.1662016420603281e-01 6.5896092803115591e-01 5.2960182551815571e-01 3.8075105907945062e-01 7.4786591237050698e-02 5.6453590324603467e-02   9 
55488 18624 18432 1.4234574261573433e-04 8.5544646986220586e-05 5.3604110212619370e-02 4.0889102353670115e-01 3.2796495049255203e-01 2.3948808914459171e-01 4.5564799375383103e-02 1.4147953670485248e-02   9 
221568 74112 73728 9.2104159022533325e-05 5.5414524054228779e-05 2.6446586312198331e-02 2.6014254588588925e-01 2.0805421386811215e-01 1.5327726835608693e-01 2.9301689988081640e-02 5.9226886506331860e-03   9 
885504 295680 294912 5.9278029751092910e-05 3.6294990054364638e-05 1.2375591237730625e-02 1.6701092017833197e-01 1.3345759057194884e-01 9.8521716727606734e-02 1.8988930243287429e-02 3.8224126940867229e-03   9 
3540480 1181184 1179648 3.6888038778208986e-05 2.3337559274313425e-05 5.5756455585234061e-03 1.0775986324024275e-01 8.6169556498036162e-02 6.3504428189664272e-02 1.2331597255729083e-02 1.4542929257978926e-03   10 
14158848 4721664 4718592 2.1081103014515114e-05 1.4100407125779194e-05 2.4220860895390419e-03 6.9779745135575055e-02 5.5862813569793737e-02 4.1033722719452242e-02 8.0182617741599467e-03 7.0708497115961808e-04   10 


==> logos/hp.txt <==
28 12 8 1.3761477682449603e-02 7.3576778984649639e-03 4.4897898510210217e+00 1.9565260715372389e+01 1.3438912021900492e+01 1.3680084338205450e+01 3.8794797367299734e+00 0.0000000000000000e+00   1 
66 26 20 1.0446473815127385e-02 5.2134837117833229e-03 3.2290801864997460e+00 1.7882934178533493e+01 1.3587153875859997e+01 1.0945517584089204e+01 3.9222734738743177e+00 1.3170890159656257e-09   7 
100 36 32 9.3977368753832887e-03 4.4816067681376897e-03 3.0068618154585902e+00 1.5844982303780277e+01 1.1833509242251507e+01 9.9680587280132258e+00 3.4160398732359161e+00 1.0412502929103574e-09   7 
202 66 68 6.7781473741766176e-03 3.1151044358312145e-03 2.7453818901446194e+00 1.4231906823099592e+01 1.0636470024762170e+01 8.9983762245538959e+00 2.9051417720419725e+00 4.5319305428614169e-02   8 
306 98 104 5.3313841007811670e-03 2.4934518693681372e-03 2.1179988767285698e+00 1.1441163095081325e+01 8.5975598024445059e+00 7.2429134094634930e+00 2.1193820274146478e+00 1.7493877936854724e-01   8 
620 204 208 2.1720649391184037e-03 1.0220531052818321e-03 1.6258002989984273e+00 6.7082385889256306e+00 5.0576916789463873e+00 4.1839918018352620e+00 1.3716635417052301e+00 1.8158077320957222e-01   8 
838 278 280 1.2998735174176428e-03 6.8719676912515890e-04 1.0406480644068663e+00 4.1606703162057004e+00 3.3158555332907755e+00 2.3417633845021233e+00 8.9776964014606275e-01 1.6258378374660187e-01   8 
932 300 316 1.1201979739186374e-03 6.0629838939674175e-04 7.8492000833387821e-01 3.3114741617324475e+00 2.5508400562665696e+00 2.0035491048984655e+00 6.4392469249605344e-01 1.7386231857996101e-01   8 
1288 424 432 9.5127542113307472e-04 5.1924353812059958e-04 5.6648776156243752e-01 2.3412070514889116e+00 1.8325261982090537e+00 1.3817959654563143e+00 4.3224374664715703e-01 1.6402269401505523e-01   8 
1648 528 560 6.1037294483696537e-04 3.4571821681074363e-04 5.1145253089420950e-01 1.7415844847525876e+00 1.3781838315448682e+00 1.0054785739965904e+00 3.1267041210775492e-01 1.5803763673692542e-01   9 
2318 742 788 3.9949210385161789e-04 2.4899052618904333e-04 3.2446314646658114e-01 1.2765447356777264e+00 1.0211486096948190e+00 7.2306796364287673e-01 2.2105884358240999e-01 1.2299466139717678e-01   9 
2718 870 924 3.0820029879254779e-04 2.0373664461081949e-04 2.3411357459853027e-01 8.7977541242932966e-01 7.1794245176194127e-01 4.7059734843802548e-01 1.5263469704873359e-01 1.1749126424203088e-01   9 
3828 1220 1304 2.0544354298111534e-04 1.4156480397747561e-04 1.7216825752110015e-01 5.7813682432238866e-01 4.5867882163857882e-01 3.2538489651169483e-01 9.8555462078831313e-02 9.0925333292339178e-02   9 
4358 1394 1482 1.4880031968873071e-04 1.0861364618257595e-04 1.3391984263010326e-01 3.8817612104407478e-01 3.1522542283921173e-01 2.0433410617672559e-01 7.1154551398324259e-02 6.7068894525899633e-02   9 
6792 2204 2294 1.0388951900435162e-04 7.5391368573166233e-05 9.4364255354352347e-02 2.6354587171625066e-01 2.1352555052538011e-01 1.4164963457602103e-01 4.8455855471267378e-02 3.8087752185435232e-02   9 
9476 3068 3204 8.1030192788803844e-05 5.6452903299871799e-05 6.4049829937060349e-02 1.9180873070827384e-01 1.5564837914486751e-01 1.0196549782385894e-01 3.4056939156727507e-02 3.1738515943601692e-02   9 
13802 4450 4676 6.0150798530233519e-05 4.3110210602478604e-05 5.0073645524671112e-02 1.2522974164153078e-01 9.9267794136181878e-02 6.9246504432231695e-02 2.4399627084833248e-02 2.0927805928456680e-02   9 
16968 5452 5758 4.7495427422134353e-05 3.7176761541979188e-05 4.5549867010296022e-02 8.7700701573589321e-02 7.0102238086750562e-02 4.6534378615076567e-02 1.6104792728859254e-02 1.8769031136355897e-02   9 
22606 7270 7668 3.4889776547118205e-05 2.9520914386119141e-05 3.7695738563225015e-02 6.0251492928759649e-02 4.8598482453192135e-02 3.0587794971975904e-02 1.1369416883466868e-02 1.4267202314169881e-02   9 
29350 9478 9936 2.6096199894857068e-05 2.3777502038482997e-05 3.2573800962512556e-02 4.5135032532306670e-02 3.7142592511346592e-02 2.2651087543673204e-02 8.3884651751237067e-03 8.6116704722737393e-03   9 
35046 11306 11870 1.5957968220267399e-05 1.5572972423284984e-05 2.3125887768725081e-02 3.2350287560849615e-02 2.6386608231595648e-02 1.6100738810017945e-02 5.5831157209957540e-03 7.7384132688492480e-03   9 
44436 14280 15078 1.1025437851833473e-05 1.0344551993333357e-05 1.4934921748402391e-02 2.3862458296361053e-02 1.9561881612924818e-02 1.1332415524961040e-02 3.7204914938688753e-03 6.6696330574594421e-03   9 
64692 20808 21942 8.4268243815588907e-06 8.0024199830485968e-06 1.1677766107003515e-02 1.7150399499463058e-02 1.3880344708601217e-02 8.3568860962012510e-03 2.7027422401598999e-03 4.9325321002465453e-03   9 
81112 26060 27526 5.7270487490523688e-06 5.4868837280986228e-06 8.0054106073516405e-03 1.1970643363424911e-02 9.6586943843063062e-03 5.8424151559592690e-03 1.9653484434907021e-03 3.4654748543258532e-03   9 
100182 32218 33982 4.1789252162556133e-06 3.9880967980560545e-06 5.8086818238504302e-03 8.7920672159038874e-03 7.0853374013679022e-03 4.2598338567671947e-03 1.3334172390115113e-03 2.6784797585936520e-03   9 
121206 38894 41156 3.0573519225143371e-06 2.8979996046484434e-06 4.2043162720789631e-03 6.4173957193652291e-03 5.1452023101625248e-03 3.1032764072085779e-03 9.3969858177457544e-04 2.0485368247358522e-03   9 
145400 46656 49372 2.1057371444593240e-06 2.0379094152360879e-06 2.9881016635929132e-03 4.6014487686551701e-03 3.6782980320311871e-03 2.1971850391373044e-03 6.4371746485414262e-04 1.5496645079973352e-03   9 
181196 58104 61546 1.4325788310933088e-06 1.3812317064755739e-06 2.0276106828889429e-03 3.2829018887703546e-03 2.6242246975025675e-03 1.5393248956497925e-03 4.5531668508675842e-04 1.1463224372853758e-03   9 
244192 78380 82906 1.0175738212283360e-06 1.0603956198334854e-06 1.6312117279468129e-03 2.2953562091678689e-03 1.8157997662690334e-03 1.0376181182976672e-03 3.0045869318239232e-04 8.9699751953634522e-04   10 
307156 98572 104292 7.3545578594046566e-07 7.7843637235766077e-07 1.2109203398283956e-03 1.6397213392015670e-03 1.2826774852242406e-03 7.3859082036004456e-04 2.1135802293797273e-04 6.7322798913252739e-04   10 
376510 120778 127866 5.0267081849123855e-07 5.2080697128902949e-07 7.9614716773847890e-04 1.1640001770588755e-03 9.0688701932666092e-04 5.1875970178913672e-04 1.4742608430414454e-04 4.9153460492247253e-04   10 
482836 154856 163990 3.4304052952892691e-07 3.7308069836469114e-07 5.8704501505252196e-04 8.2398565104256020e-04 6.3641641885752961e-04 3.4297196899699643e-04 1.0115773895222474e-04 3.8218298662419012e-04   9 
599472 191964 203754 2.5765391773950783e-07 2.9743448632637249e-07 4.8129259381457550e-04 6.0149960187302974e-04 4.4795623355122958e-04 2.5582494166931217e-04 6.9369321440124673e-05 3.0146057841588434e-04   10 
741182 237322 251930 1.6506028112421665e-07 1.7679692083748635e-07 2.7510587016069522e-04 4.3270382019824590e-04 3.1764353502693730e-04 1.7860692533589769e-04 4.9692519119671780e-05 2.2795920783189445e-04   10 
936652 299876 318388 1.1748842964475312e-07 1.3062033462309219e-07 2.0760151565721812e-04 3.1377339423510723e-04 2.2627437948508270e-04 1.2471064700090364e-04 3.3741023396847842e-05 1.7482118287899244e-04   10 
1190072 380740 404666 8.6823347903859287e-08 9.9124892290787484e-08 1.5922258002297460e-04 2.2984539058945345e-04 1.6044432367039318e-04 9.0376965670346316e-05 2.3786319652179365e-05 1.3547227631804915e-04   10 
1480376 473876 503250 5.7624487703029161e-08 6.4147713366981555e-08 1.0183816401055481e-04 1.7059669981532336e-04 1.1417959961783227e-04 6.4200712850638166e-05 1.7084750096275526e-05 1.0794736125820227e-04   10 
1868210 598002 635104 4.1392992023090406e-08 4.6903046057651618e-08 7.5227438499396451e-05 1.2789238105746117e-04 8.3686931509744622e-05 4.6716703086843551e-05 1.1916931149360778e-05 8.3836120089775541e-05   10 
2360312 755124 802594 3.0818825987157052e-08 3.5359517351392275e-08 5.6819962539699122e-05 9.4962477561686488e-05 5.9771714628726428e-05 3.3457378416154066e-05 8.5255623632477547e-06 6.5216047801937112e-05   10 
2909882 931094 989394 2.0991759098350193e-08 2.2712769127059557e-08 3.5660323040901979e-05 7.1188965994075526e-05 4.3708948528904769e-05 2.4450720168052415e-05 6.3607059842688631e-06 5.0190640566229819e-05   10 
3614650 1156394 1229128 1.4938694105142753e-08 1.6898608856303331e-08 2.7048517065362206e-05 5.3764920263736921e-05 3.1256321001914537e-05 1.7274853336802242e-05 4.4166614368515094e-06 3.9947235102513184e-05   10 
4613798 1475214 1569292 1.1011091044076102e-08 1.2716864104476234e-08 2.0525362741080321e-05 4.0577010196151623e-05 2.2334758712825537e-05 1.2537179742230750e-05 3.1172211571070222e-06 3.1316998037282148e-05   10 
5729172 1831768 1948702 7.7013587393166844e-09 8.6065107430822283e-09 1.3742663505744965e-05 3.0827595677052682e-05 1.6206191765752658e-05 9.1424683030291405e-06 2.3164407402569880e-06 2.4469355923368085e-05   10 
7135522 2281794 2426864 5.5094473122430086e-09 6.1718074296563651e-09 9.8386003530623916e-06 2.3831319984770715e-05 1.1725511877745149e-05 6.5101631471594042e-06 1.6893908430771562e-06 1.9626714391310639e-05   10 
8996030 2876134 3059948 4.1072748080410251e-09 4.6181776133651798e-09 7.3675975394861148e-06 1.8488346592374097e-05 8.5565912899511591e-06 4.8072105438874687e-06 1.1847058269189226e-06 1.5623408850403961e-05   10 
11221108 3587124 3816992 3.0008864454673820e-09 3.3837062837911338e-09 5.4184181837251111e-06 1.4257590431560886e-05 6.2289172079223808e-06 3.5347848445079967e-06 8.9263994274806200e-07 1.2295851551097721e-05   10 


==> logos/p.txt <==
160 60 50 9.2856247676986799e-03 4.4568540589543645e-03 2.6545377187274268e+00 1.5856632471914502e+01 1.1621142853614860e+01 1.0253174403889398e+01 3.3547349774128161e+00 7.9025340957952737e-10   8 
620 220 200 2.6027356231325882e-03 1.4783730789550030e-03 1.2048034891399988e+00 6.2757050100290757e+00 4.8989041812315532e+00 3.7021342448786494e+00 1.2692006735495076e+00 2.6180695020244610e-01   8 
1380 480 450 9.6633468175028590e-04 5.7487407503840318e-04 5.8012125472446952e-01 2.6557250890781243e+00 2.2265556784453904e+00 1.3552911640636274e+00 4.9427254468505727e-01 1.1918922654005178e-01   8 
2440 840 800 3.9582998554722217e-04 2.7417864160774776e-04 3.0311034147518034e-01 1.4495156276973045e+00 1.2341700733393650e+00 7.3353248867935572e-01 1.7354679017758642e-01 9.8647780933704618e-02   8 
3800 1300 1250 3.0803600900397652e-04 2.0378601929632546e-04 1.9641496101127054e-01 1.0852157676483445e+00 9.2379119501588070e-01 5.5302382123330407e-01 8.5402877241865086e-02 1.0570757811548981e-01   8 
5460 1860 1800 2.3627253947791453e-04 1.5412026235220381e-04 1.4785495568105395e-01 9.3435538272285967e-01 8.0731303742138449e-01 4.6219268519065260e-01 5.7340064374672928e-02 6.5997572731142873e-02   9 
7420 2520 2450 1.9354946296326814e-04 1.2383805022948084e-04 1.0864962897971908e-01 8.5166720497636184e-01 7.4649162907284750e-01 4.0579799158989582e-01 4.5066914916801572e-02 3.7205361950972314e-02   9 
9680 3280 3200 1.6550345481454093e-04 1.0570329483987727e-04 9.0278230988042274e-02 7.8613673924120131e-01 6.9728710324018606e-01 3.6027825819745879e-01 3.6243412350431832e-02 2.6223275369420113e-02   9 
12240 4140 4050 1.4573369071606873e-04 9.3996263651079429e-05 7.9066451959103043e-02 7.4346538082395386e-01 6.6592376578877233e-01 3.2745839480931282e-01 3.0981433288545523e-02 3.3127950460341372e-02   9 
15100 5100 5000 1.2954785654761388e-04 8.2687334593658596e-05 6.6700709049767867e-02 7.0945779400269260e-01 6.4072345744177162e-01 3.0213277986656972e-01 2.6272336048310096e-02 2.8798615308601439e-02   9 
18260 6160 6050 1.1099360515850545e-04 6.9673617158122481e-05 5.3228770593714947e-02 6.7948981490429528e-01 6.1797603503457432e-01 2.8089616139708951e-01 2.1921566276938389e-02 2.0707972521855609e-02   9 
21720 7320 7200 1.0116570891361692e-04 6.3543100246749593e-05 4.6555397110734739e-02 6.5691015582148760e-01 6.0130856318173165e-01 2.6330716746909788e-01 1.9132959966565381e-02 1.6193519322578415e-02   9 
25480 8580 8450 9.2305148108642759e-05 5.8217482903555341e-05 4.2891867317784327e-02 6.3775204814664943e-01 5.8710491267792231e-01 2.4786678536428464e-01 1.7330803390131183e-02 1.7239384899810320e-02   9 
29540 9940 9800 8.5003754413190785e-05 5.3709847743492115e-05 3.8745770672513100e-02 6.2053732411797857e-01 5.7425820383625747e-01 2.3400771964015504e-01 1.5772897924892459e-02 1.6902330907961116e-02   9 
33900 11400 11250 7.6705090227120973e-05 4.7980469430333525e-05 3.2960019940651029e-02 6.0325133571732559e-01 5.6079867916452319e-01 2.2139197342356115e-01 1.3841683843728544e-02 1.4526437417864505e-02   9 
38560 12960 12800 7.1135344619354120e-05 4.4428428470810253e-05 2.9367950433733622e-02 5.8885725474616779e-01 5.4970424625000935e-01 2.1039435712877189e-01 1.2299995621922079e-02 1.2689866743729071e-02   9 
43520 14620 14450 6.6122883737969429e-05 4.1457992334608589e-05 2.6938499176527912e-02 5.7630334131412486e-01 5.4001640897796011e-01 2.0062773407784115e-01 1.1251539073975187e-02 1.1390102353850608e-02   9 
48780 16380 16200 6.1757775879395832e-05 3.8710687273719096e-05 2.4788723010043652e-02 5.6516884037764159e-01 5.3136497098655333e-01 1.9192355050713525e-01 1.0226046445881794e-02 1.1307717589737734e-02   9 
54340 18240 18050 5.8047585817618599e-05 3.6568027787119420e-05 2.3476290486974576e-02 5.5572525692747143e-01 5.2405599226207378e-01 1.8433841723234123e-01 9.5483566877561880e-03 1.1137997044179348e-02   9 
60200 20200 20000 5.3965776273386848e-05 3.3909903855980394e-05 2.1112324265827723e-02 5.4648627671770278e-01 5.1673086373685073e-01 1.7735945437180187e-01 8.5953663896145855e-03 1.0305761694838366e-02   9 
66360 22260 22050 5.0460448318664108e-05 3.1688878168628099e-05 1.9334220013097488e-02 5.3835374246966994e-01 5.1032138864668530e-01 1.7105326015052744e-01 7.9593780307566139e-03 8.6175874847834455e-03   9 
72820 24420 24200 4.7504812266176355e-05 2.9867619361156696e-05 1.8070963328007703e-02 5.3070342979940188e-01 5.0421357357294649e-01 1.6519260485381865e-01 7.3268215379941794e-03 8.5160796971472247e-03   9 
79580 26680 26450 4.5170411743371721e-05 2.8553371593814258e-05 1.7472173022835883e-02 5.2370282424662817e-01 4.9862764898114770e-01 1.5976039518330129e-01 6.9704227704747131e-03 7.9463911748861582e-03   9 
86640 29040 28800 4.2554989650693405e-05 2.6933542348252121e-05 1.6434620386642812e-02 5.1646526448461239e-01 4.9267994692378031e-01 1.5457968040525513e-01 6.3853477149857663e-03 8.1968932352082229e-03   9 
94000 31500 31250 4.0307891427933421e-05 2.5525689679409825e-05 1.5326758804202053e-02 5.0992199962744245e-01 4.8733584324291979e-01 1.4979519095108415e-01 5.9724000502566193e-03 7.0677295031500807e-03   9 
101660 34060 33800 3.8269783256065132e-05 2.4270223386843684e-05 1.4354057532031781e-02 5.0383240044972422e-01 4.8232961641095184e-01 1.4534429796251391e-01 5.5808813645241316e-03 7.0084012994684249e-03   9 
109620 36720 36450 3.6477267216349915e-05 2.3178025485757602e-05 1.3584731197407036e-02 4.9823831069959901e-01 4.7774096948997274e-01 1.4119386697684688e-01 5.3120143546479771e-03 6.4073981608420731e-03   9 
117880 39480 39200 3.4550815765544389e-05 2.2012184668752755e-05 1.3005541307532939e-02 4.9277966180447647e-01 4.7319185422559623e-01 1.3731258788567913e-01 4.9514816532117067e-03 6.4807576911742083e-03   9 
126440 42340 42050 3.2865335804057519e-05 2.0913021598373617e-05 1.2042217307346706e-02 4.8789135393056060e-01 4.6913841782982391e-01 1.3375914128690269e-01 4.6547094072401695e-03 5.8261444240363322e-03   9 
135300 45300 45000 3.1300819189130479e-05 1.9943041398230769e-05 1.1335506270014601e-02 4.8327578007079031e-01 4.6528664226367855e-01 1.3043264556583506e-01 4.3934843585296205e-03 5.6429070443434221e-03   9 
144460 48360 48050 2.9914674538192418e-05 1.9100350712593285e-05 1.0849286075963822e-02 4.7883464913099105e-01 4.6155964595027799e-01 1.2727946635608853e-01 4.1540040653767893e-03 5.2911372111745002e-03   9 
153920 51520 51200 2.8633850839772774e-05 1.8357337893832669e-05 1.0577770079604627e-02 4.7460687293366055e-01 4.5799065142025153e-01 1.2429746724584720e-01 3.9634328444664892e-03 5.5387619443700358e-03   9 
163680 54780 54450 2.7228421234088325e-05 1.7414256411683444e-05 9.7569467902476163e-03 4.7041659776512107e-01 4.5442955283230568e-01 1.2143553004527129e-01 3.7292840010251212e-03 5.0061411292652118e-03   9 
173740 58140 57800 2.6086886085406912e-05 1.6738940961098357e-05 9.4255475278017843e-03 4.6642448835320910e-01 4.5102557232682139e-01 1.1870203427505654e-01 3.5684234443748028e-03 4.9829565421534803e-03   9 
184100 61600 61250 2.4928868508036911e-05 1.6007541637094243e-05 8.9579104743342571e-03 4.6252655413458715e-01 4.4768423898060034e-01 1.1609308102803842e-01 3.3640393406390657e-03 4.5513981047477026e-03   9 
194760 65160 64800 2.3996504759304499e-05 1.5493721055962909e-05 8.8649034674435426e-03 4.5895570072519692e-01 4.4462765133308924e-01 1.1364131986763540e-01 3.2633197087028418e-03 4.6462954488282965e-03   9 
205720 68820 68450 2.2861590973824632e-05 1.4778400624436608e-05 8.5171858544467339e-03 4.5538382507145814e-01 4.4154283090153579e-01 1.1129248907675161e-01 3.0704171286369121e-03 4.3486814009998168e-03   9 
216980 72580 72200 2.1926950725143942e-05 1.4193783257773845e-05 8.1466604127477804e-03 4.5205451398985319e-01 4.3866679178743195e-01 1.0907606273781034e-01 2.9561734183369665e-03 4.2898692127130130e-03   9 
228540 76440 76050 2.0914599096213051e-05 1.3513323742855550e-05 7.5607586270229387e-03 4.4889929614700613e-01 4.3593697267624643e-01 1.0698871876826979e-01 2.8007158292053498e-03 3.8863842212584600e-03   9 
240400 80400 80000 2.0090399063348256e-05 1.2999533528212997e-05 7.2535733279500475e-03 4.4589293277857039e-01 4.3333012826771533e-01 1.0499483253232678e-01 2.7049679600725501e-03 3.7783233323341828e-03   9 
252560 84460 84050 1.9189730705020649e-05 1.2417105778692195e-05 6.8885787498904347e-03 4.4290528255700740e-01 4.3072277286593719e-01 1.0307265449668883e-01 2.5685981610136933e-03 3.5231307205822126e-03   9 
265020 88620 88200 1.8481316798744584e-05 1.2005707913767927e-05 6.8173238207317058e-03 4.4004389414563400e-01 4.2821975971839232e-01 1.0122523869689684e-01 2.4827691246552003e-03 3.7085131530200221e-03   9 
277780 92880 92450 1.7717022269182978e-05 1.1526975107808747e-05 6.5685035522997197e-03 4.3724981778112204e-01 4.2576890248541571e-01 9.9448154300141742e-02 2.3862430047972504e-03 3.5517990661478017e-03   9 
290840 97240 96800 1.6945951289156255e-05 1.1022033870023553e-05 6.2512865558811224e-03 4.3448523683328044e-01 4.2333190577312585e-01 9.7725081263068683e-02 2.2866275085373115e-03 3.4782764882826853e-03   9 
304200 101700 101250 1.6243707126511913e-05 1.0571180317617951e-05 5.9668401441746975e-03 4.3182010364773665e-01 4.2097926405416419e-01 9.6071416279852467e-02 2.2006261726193808e-03 3.2405816126044673e-03   9 
317860 106260 105800 1.5574678010347383e-05 1.0149495733765723e-05 5.7904556402367750e-03 4.2926584835533688e-01 4.1871925816904254e-01 9.4488780282994275e-02 2.1191369430206366e-03 3.2758299471193409e-03   9 
331820 110920 110450 1.4914389891864704e-05 9.7333347356868564e-06 5.6045385061440798e-03 4.2679280172859541e-01 4.1652777893823756e-01 9.2968625094858842e-02 2.0478013722315981e-03 3.0571616958188753e-03   9 
346080 115680 115200 1.4276369635997073e-05 9.3344179789671055e-06 5.4835635401433852e-03 4.2441172612140460e-01 4.1441149030048940e-01 9.1512873664138641e-02 1.9652327537768659e-03 3.1562303832856639e-03   9 
360640 120540 120050 1.3735641386535430e-05 9.0144621186287473e-06 5.4294396161549338e-03 4.2214965738843252e-01 4.1240191302393886e-01 9.0119732041699527e-02 1.9115042446034465e-03 3.1265661070331982e-03   10 
375500 125500 125000 1.3082438114528635e-05 8.5939755982364052e-06 5.2894234695403932e-03 4.1991747771145527e-01 4.1041123136963154e-01 8.8774682016743572e-02 1.8298514839088079e-03 3.0027869698477129e-03   10 

